Hot Jupiters accreting onto their parent stars: effects on the stellar activity

Hot Jupiters (HJs) are massive gaseous planets orbiting close to their host stars. Due to their physical characteristics and proximity to the central star, HJs are the natural laboratories to study the process of star-planet interaction (SPI). Phenomena related to SPI may include the inflation and the evaporation of planetary atmospheres, the formation of cometary tails and bow shocks and magnetospheric interaction between the magnetic field of the planet and that of the star. Several works suggest that some systems show enhanced stellar activity in phase with the planetary rotation period. In this work, we use a 3D magneto-hydrodynamic model that describes a system composed of a star and an HJ and that includes the corresponding planetary and stellar winds. The aim is to investigate whether the material evaporating from the planet interacts with the stellar extended corona, and generates observable features. Our simulation shows that, in some conditions, the planetary wind expands and propagates mainly along the planetary orbit. Moreover, part of the planetary wind collides with the stellar wind and a fraction of the planet's outflow is funnelled by the stellar magnetic field and hits the stellar surface. In both events, the material is heated up to temperatures of a few MK by a shock. These phenomena could manifest in the form of enhanced stellar activity at some orbital phases of the planet.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



